Earth-size planet formation in the habitable zone of circumbinary stars

In this work is investigated the possibility of close-binary star systems having Earth-size planets within their habitable zones. First, we selected all known close-binary systems with confirmed planets (totaling 22 systems) to calculate the boundaries of their respective habitable zones (HZ). However, only eight systems had all the data necessary for the computation of the HZ. Then, we numerically explored the stability within the habitable zones for each one of the eight systems using test particles. From the results, we selected five systems that have stable regions inside the habitable zones (HZ), namely Kepler-34, 35, 38, 413 and 453. For these five cases of systems with stable regions in the HZ, we perform a series of numerical simulations for planet formation considering disks composed of planetary embryos and planetesimals, with two distinct density profiles, in addition to the stars and host planets of each system. We found that in the case of Kepler-34 and 453 systems no Earth-size planet is formed within the habitable zones. Although planets with Earth-like masses were formed in the Kepler-453, but they were outside the HZ. In contrast, for Kepler-35 and 38 systems, the results showed that potentially habitable planets are formed in all simulations. In the case of the Kepler-413 system, in just one simulation a terrestrial planet was formed within the habitable zone.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> figure/k47.dat <==
#
#                Time (years): 774000.0000000
#
#       Object          a        e        i       peri     node      M          mass    
           Pl1064    0.59076 0.272047  16.0935 350.9433 261.3895 131.8961  0.000000E+00
           Pl59      1.09133 0.645378  28.7203 161.8433  56.7537  27.0915  0.000000E+00
           Pl1368    1.19452 0.016247   0.0188  54.1486 114.2095  23.2896  0.000000E+00
           Pl474     1.24711 0.248668  31.4547 291.3256 326.1950 133.1382  0.000000E+00
           Pl492     1.28238 0.029525   0.0131 141.7091 137.6488 273.9662  0.000000E+00
           Pl773     1.28336 0.015449   0.2019 175.2316 169.5485 240.5023  0.000000E+00
           Pl826     1.28343 0.021896   0.0514 227.8305  70.9107  43.5911  0.000000E+00
           Pl984     1.28669 0.030899   0.0209 318.4484 331.3612 167.9691  0.000000E+00
           Pl577     1.28722 0.039695   0.0223 128.4476 160.2866 117.8901  0.000000E+00
           Pl1514    1.28787 0.057125   0.0176 112.4906 167.6870 278.2459  0.000000E+00
           Pl1331    1.28934 0.017436   0.0145 194.2930  16.9508 203.6880  0.000000E+00
           Pl290     1.29352 0.034558   0.0528 133.2730 181.2693 352.5318  0.000000E+00
           Pl380     1.29373 0.032615   0.0343 255.1547 359.2091 191.0214  0.000000E+00
           Pl673     1.37349 0.035807   0.7067 346.3545 291.5033 174.1244  0.000000E+00
           Pl144     1.37625 0.015448   0.1285 106.4605 166.5304  97.4354  0.000000E+00
           Pl795     1.37767 0.033457   0.0717 134.7803 107.6869 341.1458  0.000000E+00
           Pl727     1.38001 0.031736   0.0099 200.2938  95.0641  84.0570  0.000000E+00
           Pl617     1.38268 0.035194   0.0352 149.3626 112.2464 264.6152  0.000000E+00
           Pl593     1.38361 0.035207   0.0314 101.1825 184.1873  28.4806  0.000000E+00
           Pl307     1.38475 0.019989   0.0328 217.4473 113.5867 319.3221  0.000000E+00
           Pl213     1.38739 0.018665   0.1139 175.4513  99.3062 236.7881  0.000000E+00
           Pl1144    1.42911 0.007083   0.0260 237.6965  76.7460 148.3210  0.000000E+00
           Pl86      1.45719 0.044054   0.2551 125.0085 134.1603  47.7928  0.000000E+00
           Pl1518    1.51749 0.068844   8.7596 127.3149 296.6539 147.1934  0.000000E+00
           Pl979     1.53129 0.116159   8.6157  28.7263 340.5720 318.8006  0.000000E+00
           Pl1270    1.54578 0.002087   0.0616   9.1091 196.8470 147.8753  0.000000E+00
           Pl1424    1.54785 0.020434   0.0145  37.8319 213.8729 310.8350  0.000000E+00
           Pl794     1.54946 0.019569   0.0464 131.3137 177.0347 329.0680  0.000000E+00
           Pl284     1.55101 0.011158   0.0124 148.9025 105.9863 315.7546  0.000000E+00
           Pl967     1.55171 0.010890   0.0062 156.8870 135.9536 309.8630  0.000000E+00
           Pl1365    1.55322 0.006211   0.0058  23.0326 134.3401 238.2788  0.000000E+00
           Pl1117    1.55416 0.007241   0.0079 302.4195 142.8625 330.4150  0.000000E+00
           Pl430     1.55529 0.014261   0.2689  15.6816 110.5796 264.0365  0.000000E+00
           Pl1567    1.55685 0.010962   0.2076 137.9774 157.7908  20.4506  0.000000E+00
           Pl738     1.55814 0.014123   0.0140 205.3102  89.0676 216.7420  0.000000E+00
           Pl1348    1.55978 0.023539   0.0035 182.7866  68.0542 282.3373  0.000000E+00
           Pl4       1.56096 0.011558   0.0237 195.5622  12.7966  20.1416  0.000000E+00
           Pl1290    1.56188 0.038920   0.0303   5.8754 250.8931  63.8686  0.000000E+00
           Pl604     1.56290 0.019311   0.3574 145.3559 183.0709 348.5650  0.000000E+00
           Pl1578    1.56470 0.018590   0.0053 301.0781  42.3340  27.3952  0.000000E+00
           Pl520     1.56497 0.005148   0.0207 201.8114 122.8827   6.9741  0.000000E+00
           Pl833     1.56531 0.020830   0.0037 311.8366 327.7456 320.7771  0.000000E+00
           Pl1043    1.56534 0.107323   1.7774 147.2882 157.1157  71.0756  0.000000E+00
           Pl497     1.56620 0.100769   0.0128  40.7619  28.5564 346.6393  0.000000E+00
           Pl51      1.57308 0.081760   0.1399  95.4932 225.7630 119.8791  0.000000E+00
           Pl1468    1.57610 0.011939   0.3541   1.9535 236.8655 354.3240  0.000000E+00
           Pl68      1.57630 0.006885   0.4315  85.2778  26.8103 310.2649  0.000000E+00
           Pl89      1.58509 0.043729   2.1099 219.0458 286.8892 119.7422  0.000000E+00
           Pl903     1.58618 0.008186   0.0749  64.0888  48.0803 185.8143  0.000000E+00
           Pl1211    1.58668 0.074425   0.3988 295.8555 138.7043 243.2295  0.000000E+00
           Pl612     1.59042 0.008908   0.0760 203.8893 228.0031 241.4440  0.000000E+00
           Pl1231    1.59343 0.053372   0.1033 258.8593 195.6407 118.3643  0.000000E+00
           Pl147     1.59604 0.010460   0.0818   0.2978 140.3704 342.2854  0.000000E+00
           Pl1539    1.59962 0.007996   0.1158 172.0819 149.9030 322.6073  0.000000E+00
           Pl1142    1.59986 0.009608   0.3130 274.5807 177.0719   3.6282  0.000000E+00
           Pl72      1.60073 0.058134   0.7651 277.8345 156.6404   3.6723  0.000000E+00
           Pl1025    1.60105 0.009700   0.0350 345.5795 166.2862  70.2097  0.000000E+00
           Pl689     1.60209 0.037443   0.1155 285.1249  82.6347 287.2471  0.000000E+00
           Pl1090    1.60223 0.054529   0.1554  53.7477  64.6494 141.4173  0.000000E+00
           Pl1481    1.60338 0.022658   0.2521 259.6503 128.1635 324.5631  0.000000E+00
           Pl15      1.60465 0.011949   0.0947 232.1449 326.2871 305.4283  0.000000E+00
           Pl952     1.60864 0.035788   0.1698 297.8152 114.8794 162.9529  0.000000E+00
           Pl1391    1.61070 0.030906   0.2380 158.9279  18.3874  13.3024  0.000000E+00
           Pl525     1.61117 0.045315   0.3390  82.3632 223.4112 269.2447  0.000000E+00
           Pl586     1.61123 0.069875   0.1696 269.6961 189.2390 351.0289  0.000000E+00
           Pl17      1.61199 0.039137   0.1918 351.2315  75.3863  13.1310  0.000000E+00
           Pl865     1.61205 0.010045   0.2297 258.1406  67.9206 280.2958  0.000000E+00
           Pl856     1.61268 0.038429   0.1485 294.4695 109.7699 156.2105  0.000000E+00
           Pl251     1.61424 0.035804   0.1248  69.6403  59.6127 309.0528  0.000000E+00
           Pl1417    1.61431 0.052892   0.2147 303.7295 114.4474 186.9081  0.000000E+00
           Pl933     1.61457 0.036202   0.0547 249.1568 236.9349 192.8164  0.000000E+00
           Pl1138    1.61475 0.069912   0.2170  32.8900 130.9945 284.5493  0.000000E+00
           Pl490     1.61731 0.036963   0.3319  79.7421 234.5979 130.3157  0.000000E+00
           Pl106     1.61733 0.063456   0.2659 318.5390 185.5441 115.3312  0.000000E+00
           Pl579     1.61752 0.046038   0.5084  23.7731 145.3193 331.8195  0.000000E+00
           Pl343     1.61814 0.031610   0.0648 170.2677  79.6862  31.2375  0.000000E+00
           Pl1314    1.61961 0.032388   0.1874  85.1426   6.1375   0.7730  0.000000E+00
           Pl731     1.62014 0.020812   0.0576 310.6940 122.3038 270.0978  0.000000E+00
           Pl1123    1.62037 0.059682   0.1923  14.8814  89.0846 328.0739  0.000000E+00
           Pl824     1.62039 0.017342   0.0939 265.2499 151.1471 291.2313  0.000000E+00
           Pl1024    1.62574 0.052214   0.0670 194.8557 213.3105 284.3857  0.000000E+00
           Pl9       1.62635 0.047982   0.4458 161.0396 167.8244 113.2928  0.000000E+00
           Pl779     1.62677 0.011144   0.0956 321.0407 124.2502 269.1073  0.000000E+00
           Pl1147    1.62742 0.006853   0.0788  42.6779 157.1908 265.1160  0.000000E+00
           Pl816     1.62890 0.028004   0.1076  77.5215  87.2118  79.0151  0.000000E+00
           Pl946     1.62973 0.025630   0.1013 343.7012 124.4781 260.1027  0.000000E+00
           Pl108     1.63031 0.035103   0.0544   9.7805 339.3460 220.1495  0.000000E+00
           Pl1406    1.63153 0.023087   0.0622 174.0794 211.0727 189.3256  0.000000E+00
           Pl838     1.63265 0.047299   0.3226 178.1636 222.1019 130.7391  0.000000E+00
           Pl13      1.63285 0.018409   0.1264  66.5275 153.1977 192.4124  0.000000E+00
           Pl1310    1.63303 0.071955   0.3636 345.2954 118.5169 245.6593  0.000000E+00
           Pl667     1.63359 0.007171   0.1509  55.3233 109.2951  67.9662  0.000000E+00
           Pl424     1.63394 0.024021   0.1291  65.7554  16.1350 247.1543  0.000000E+00
           Pl1264    1.63431 0.039994   0.1120 237.3490 179.5842 210.1795  0.000000E+00
           Pl1542    1.63539 0.046601   0.0858 205.8579 160.8231 118.4575  0.000000E+00
           Pl737     1.63598 0.009043   0.0639 328.9389 174.3707 324.4586  0.000000E+00
           Pl635     1.63601 0.040405   0.2505 174.5412  51.4122 232.2612  0.000000E+00
           Pl218     1.63632 0.046977   0.1606  82.0340  34.3780  14.4315  0.000000E+00
           Pl707     1.63644 0.034848   0.0272 239.3643 176.8692 272.4905  0.000000E+00
           Pl791     1.63776 0.015555   0.2919  33.0474 102.3313  75.0583  0.000000E+00
           Pl1021    1.63812 0.051679   0.2934 142.5243 232.4069 192.9787  0.000000E+00
           Pl208     1.63828 0.062831   0.1078 158.9823  64.0548 140.1174  0.000000E+00
           Pl33      1.63866 0.051288   0.4209 254.6649 133.4645 230.2448  0.000000E+00
           Pl653     1.63869 0.008431   0.0502 354.3969  54.9832 260.7385  0.000000E+00
           Pl1436    1.63888 0.034943   0.3013   7.1703  84.1542 293.8683  0.000000E+00
           Pl205     1.63895 0.015774   0.0904 326.1134 167.4853 121.3200  0.000000E+00
           Pl40      1.63930 0.004228   0.0698 310.5282 130.4062  69.0470  0.000000E+00
           Pl1249    1.63931 0.021692   0.0644 148.2446 267.7477  58.6873  0.000000E+00
           Pl802     1.64098 0.003802   0.0960 121.9228 162.0963 204.6639  0.000000E+00
           Pl139     1.64222 0.023571   0.2886 284.4479 332.2314 214.3168  0.000000E+00
           Pl340     1.64287 0.012961   0.0314 356.9862 110.4196 217.4040  0.000000E+00
           Pl1530    1.64408 0.035930   0.2427 242.5338 150.1693 314.3886  0.000000E+00
           Pl1333    1.64421 0.018537   0.0873 265.0182 186.7385 339.4911  0.000000E+00
           Pl1053    1.64530 0.011108   0.0720  94.7876  62.7107  72.8820  0.000000E+00
           Pl61      1.64630 0.065734   0.0573 320.0551  22.4233  45.6839  0.000000E+00
           Pl66      1.64700 0.044904   0.0462 148.6239 201.2769  43.3844  0.000000E+00
           Pl1498    1.64714 0.005199   0.0614  58.5446  72.9153 166.7081  0.000000E+00
           Pl671     1.64753 0.017977   0.0189 303.3305 155.6895  44.2652  0.000000E+00
           Pl1376    1.64770 0.068857   0.3073 169.9131  37.3306 295.1665  0.000000E+00
           Pl196     1.64873 0.015832   0.0778  13.6514 112.4443   4.3153  0.000000E+00
           Pl1242    1.64873 0.032568   0.0973 307.9827  26.7842 342.2382  0.000000E+00
           Pl1057    1.64894 0.020348   0.0225  17.9952  79.6613 247.7729  0.000000E+00
           Pl1239    1.64932 0.052678   0.1522 243.0174  63.5999  32.4295  0.000000E+00
           Pl1508    1.64936 0.093785   0.0806  82.3114  18.9135  31.2692  0.000000E+00
           Pl278     1.64939 0.058708   0.3348 280.9227 320.3364 287.2126  0.000000E+00
           Pl367     1.65395 0.039091   0.2106 219.8510 170.2361 144.2675  0.000000E+00
           Pl1339    1.65427 0.067500   0.2054  96.6948 242.6329  75.3250  0.000000E+00
           Pl1241    1.65584 0.020069   0.0582 314.0450 158.0690  41.6664  0.000000E+00
           Pl1568    1.65839 0.049249   0.0850 196.2747 203.9337  22.9235  0.000000E+00
           Pl246     1.65877 0.011143   0.1877  54.5296 116.4254 278.2215  0.000000E+00
           Pl1238    1.66113 0.077997   0.3252 330.8592 113.0769 298.8002  0.000000E+00
           Pl469     1.66185 0.031060   0.0569  21.0328  74.0236 200.3819  0.000000E+00
           Pl1063    1.66397 0.042838   0.3078 232.4426 119.8894 238.6014  0.000000E+00
           Pl755     1.66469 0.082371   0.2431 213.7961 122.7433 224.5693  0.000000E+00
           Pl944     1.66579 0.041278   0.2117  48.2021 129.9521 204.1443  0.000000E+00
           Pl939     1.66602 0.008988   0.0090 297.5262 215.4051  76.8090  0.000000E+00
           Pl454     1.66739 0.029378   0.2212  50.2294 119.2275 213.0418  0.000000E+00
           Pl1533    1.67083 0.007751   0.0533  38.5589 157.5563 356.4119  0.000000E+00
           Pl1566    1.67101 0.026067   0.0843  64.2873   7.1993  23.3010  0.000000E+00
           Pl37      1.67121 0.020618   0.0243 337.5976 340.3313 132.1478  0.000000E+00
           Pl616     1.67124 0.036768   0.1047 188.7000 147.5036  25.1686  0.000000E+00
           Pl677     1.67178 0.005166   0.0403 201.2856 128.6720 260.0609  0.000000E+00
           Pl365     1.67305 0.009781   0.0328 213.4973  87.5173 167.2927  0.000000E+00
           Pl1204    1.67335 0.029000   0.0634   3.8552 120.9908 302.5901  0.000000E+00
           Pl1054    1.67350 0.015913   0.0251   5.5275 195.7910 312.8379  0.000000E+00
           Pl223     1.67376 0.022536   0.0976 307.6409 173.2317 355.1957  0.000000E+00
           Pl224     1.67470 0.004036   0.0269 334.3096 206.6593 131.8657  0.000000E+00
           Pl369     1.67494 0.054847   0.1682 278.4089  32.1594 181.7534  0.000000E+00
           Pl719     1.67503 0.027767   0.0193 297.3106  21.4216  98.8327  0.000000E+00
           Pl1293    1.67524 0.002513   0.0492 129.5567  89.5279 140.3161  0.000000E+00
           Pl792     1.67575 0.009538   0.0144 329.2384  38.0734 316.0075  0.000000E+00
           Pl1041    1.67653 0.027311   0.0429 301.0407  97.7541  15.2857  0.000000E+00
           Pl714     1.67722 0.081544   0.1161  40.9741 288.5483  82.9196  0.000000E+00
           Pl1426    1.67802 0.004853   0.0768 118.0673  65.8845 251.8056  0.000000E+00
           Pl531     1.67822 0.072167   0.2413  50.8570  97.6049 260.7478  0.000000E+00
           Pl1286    1.68004 0.007376   0.0193  86.0664 212.3569 305.0006  0.000000E+00
           Pl1274    1.68117 0.002483   0.0657  66.4531 119.8221 322.7449  0.000000E+00
           Pl462     1.68136 0.005864   0.0019  38.6505 280.0811  47.6677  0.000000E+00
           Pl264     1.68244 0.047003   0.2004 116.6141 198.5614 196.3836  0.000000E+00
           Pl1140    1.68271 0.059474   0.2058 242.7791 318.2957 323.9418  0.000000E+00
           Pl1091    1.68424 0.080543   0.4632 220.0337 231.8472 351.5645  0.000000E+00
           Pl1247    1.68686 0.043531   0.0489  21.6403 338.4037  73.6331  0.000000E+00
           Pl1033    1.68748 0.003478   0.0376 334.8642 145.0647 178.0138  0.000000E+00
           Pl170     1.68843 0.068324   0.1230  73.7141 322.3839 137.9337  0.000000E+00
           Pl1096    1.69033 0.052359   0.1814 275.9745 235.4942 329.6874  0.000000E+00
           Pl848     1.69039 0.074464   0.2444  33.0309 214.5581 304.9131  0.000000E+00
           Pl849     1.69197 0.054042   0.0806 183.2117 192.5754 309.2579  0.000000E+00
           Pl111     1.69226 0.098889   0.2391 188.6825 132.3547  68.3797  0.000000E+00
           Pl636     1.69316 0.005202   0.0068  45.0436 157.6737 341.0040  0.000000E+00
           Pl703     1.69366 0.071157   0.1276   8.5718 145.2015 116.1201  0.000000E+00
           Pl842     1.69391 0.003632   0.0476 115.8468 103.1830 263.4123  0.000000E+00
           Pl1143    1.69471 0.018509   0.0642 300.1060 120.8802  41.2284  0.000000E+00
           Pl1556    1.69595 0.014027   0.0183 103.2816 204.3497 353.1697  0.000000E+00
           Pl283     1.69630 0.014676   0.0480 318.1022 147.9301  18.5322  0.000000E+00
           Pl1437    1.69744 0.015497   0.0508   7.3403  98.4825 244.3556  0.000000E+00
           Pl448     1.69924 0.011104   0.0472 294.0690  85.5388  87.5206  0.000000E+00
           Pl863     1.69983 0.003448   0.0711 286.9403  94.7955   4.8661  0.000000E+00
           Pl1172    1.70019 0.006293   0.0338 284.3638  92.0544 316.9897  0.000000E+00
           Pl544     1.70091 0.013085   0.0252 250.3460 174.6527 275.1084  0.000000E+00
           Pl555     1.70127 0.014758   0.0283 281.2310 170.9457 256.6334  0.000000E+00
           Pl896     1.70155 0.011980   0.0291 217.8739  72.3524 255.1946  0.000000E+00
           Pl728     1.70349 0.065315   0.0379 133.3673 304.8132 137.0431  0.000000E+00
           Pl1370    1.70359 0.008641   0.0231  60.2745 187.7079  78.2899  0.000000E+00
           Pl272     1.70550 0.028722   0.0758 161.3196 217.7253   7.5405  0.000000E+00
           Pl1008    1.70587 0.023903   0.0118  30.6738 327.6488   2.2000  0.000000E+00
           Pl249     1.70788 0.006447   0.0460 293.1579  56.3254 307.9192  0.000000E+00
           Pl427     1.70916 0.068621   0.0253  36.4301 315.3442 355.6742  0.000000E+00
           Pl327     1.70932 0.004873   0.0639  30.0058 150.6933 106.8832  0.000000E+00
           Pl515     1.70965 0.004638   0.0446   4.7577 131.3657  43.2172  0.000000E+00
           Pl459     1.71014 0.008361   0.0442 254.8887 102.7020  60.4357  0.000000E+00
           Pl210     1.71019 0.010190   0.0420 198.7379 119.0591 125.6567  0.000000E+00
           Pl289     1.71073 0.010070   0.0263 320.3306  85.9170 130.9656  0.000000E+00
           Pl924     1.71150 0.004968   0.0328 113.3568 146.7446 325.3184  0.000000E+00
           Pl445     1.71250 0.007239   0.0494 131.7060 130.5327  41.2671  0.000000E+00
           Pl1214    1.71260 0.023882   0.0289 356.5558  73.1051 339.6706  0.000000E+00
           Pl282     1.71278 0.010999   0.0739 165.9313 104.5297 326.9928  0.000000E+00
           Pl238     1.71280 0.005727   0.0153 128.3184 148.0832 292.7450  0.000000E+00
           Pl342     1.71313 0.010558   0.0201 262.8865 296.6381 157.2428  0.000000E+00
           Pl1122    1.71475 0.004209   0.0463  47.4677 106.6530 210.4517  0.000000E+00
           Pl274     1.71525 0.002876   0.0532 291.9663 147.6265 148.6795  0.000000E+00
           Pl36      1.71602 0.009697   0.0321 271.8353  71.1798  71.7431  0.000000E+00
           Pl1492    1.71608 0.009220   0.0487  39.6864 104.0647 194.7624  0.000000E+00
           Pl798     1.71686 0.003217   0.0448 204.3912 159.4477 238.8662  0.000000E+00
           Pl1124    1.71784 0.009989   0.0383 307.1960 104.7895 128.7467  0.000000E+00
           Pl925     1.71841 0.011645   0.0403 286.9474 167.6617  85.8199  0.000000E+00
           Pl1321    1.71842 0.127650   1.3714 231.6551 359.1343 271.5086  0.000000E+00
           Pl153     1.71847 0.067589   0.3525  99.3269 113.1303 295.5284  0.000000E+00
           Pl720     1.71959 0.007946   0.0452  30.7437  92.7203  81.7329  0.000000E+00
           Pl1315    1.71960 0.001952   0.0398 258.1372  84.1861   3.0207  0.000000E+00
           Pl623     1.71983 0.018604   0.0217  28.3415  83.5701 293.3496  0.000000E+00
           Pl391     1.71992 0.016325   0.0143  51.7161  70.5226  58.6068  0.000000E+00
           Pl261     1.72019 0.063190   0.1403 291.1465 280.6487  31.3480  0.000000E+00
           Pl1450    1.72042 0.002628   0.0416 111.1798  85.0163 248.3856  0.000000E+00
           Pl410     1.72051 0.010524   0.0446 322.1825  95.3242 104.8388  0.000000E+00
           Pl470     1.72132 0.016646   0.0424 285.1500  98.8459 107.1021  0.000000E+00
           Pl1548    1.72277 0.009856   0.0313  41.5184 165.2766 230.2469  0.000000E+00
           Pl1378    1.72309 0.005170   0.0414 193.5541 159.6398 284.3765  0.000000E+00
           Pl1159    1.72337 0.086225   0.1671 191.6006 318.0225 345.1018  0.000000E+00
           Pl906     1.72653 0.019612   0.0763 332.3941 174.2894  27.1319  0.000000E+00
           Pl1555    1.72899 0.104490   0.1816 164.1661 104.8018 210.5149  0.000000E+00
           Pl1118    1.72970 0.065533   0.4984  52.7034 189.2195 234.7381  0.000000E+00
           Pl834     1.73040 0.049561   0.4279 180.9926 249.1048 309.3261  0.000000E+00
           Pl1194    1.73297 0.078766   0.2788 217.7428 144.3362  15.9706  0.000000E+00
           Pl1393    1.73374 0.012526   0.0190 282.0121 181.3823  20.3850  0.000000E+00
           Pl356     1.73424 0.010834   0.0106 198.1721 190.4225 144.2922  0.000000E+00
           Pl1449    1.73437 0.090684   0.5339  68.1868 107.4333 259.5487  0.000000E+00
           Pl1443    1.73478 0.018768   0.0296 207.4019 188.0066 302.9724  0.000000E+00
           Pl978     1.73504 0.091677   0.1693 238.8730 121.0979 348.2095  0.000000E+00
           Pl1034    1.73506 0.082933   0.2026  89.8826 131.8739 165.3616  0.000000E+00
           Pl735     1.73567 0.014283   0.0285 347.0851 160.8031 357.1394  0.000000E+00
           Pl605     1.73571 0.083069   0.2568 140.3107   4.2852  99.0726  0.000000E+00
           Pl1428    1.73642 0.010844   0.0055  38.7296  97.4225 245.2305  0.000000E+00
           Pl107     1.73739 0.016239   0.0436  10.2706 120.9225 130.6777  0.000000E+00
           Pl418     1.73886 0.006298   0.0437 322.3663 133.0805   0.4949  0.000000E+00
           Pl1385    1.73961 0.018741   0.0282 280.7714 204.6487 176.0593  0.000000E+00
           Pl177     1.74131 0.010509   0.0285 285.2966 186.2821  92.3001  0.000000E+00
           Pl576     1.74141 0.015628   0.0214 323.9086 157.4491 222.1866  0.000000E+00
           Pl1552    1.74290 0.011321   0.0197  58.4184  78.0738 207.1207  0.000000E+00
           Pl1461    1.74320 0.007040   0.0205  84.9199  90.2580 336.8606  0.000000E+00
           Pl93      1.74330 0.010928   0.0145  98.8227  62.7119 179.8156  0.000000E+00
           Pl1534    1.74407 0.012015   0.0382 249.9492 121.7017 239.8183  0.000000E+00
           Pl466     1.74425 0.012362   0.0578 359.0107 114.7244 158.3057  0.000000E+00
           Pl131     1.74510 0.013211   0.0342   3.4848 151.4493 256.3305  0.000000E+00
           Pl409     1.74532 0.009534   0.0426 108.9558  99.3922 254.3134  0.000000E+00
           Pl373     1.74580 0.015001   0.0472 244.1645 129.0220 338.3526  0.000000E+00
           Pl1181    1.74587 0.012903   0.0472 349.3892 138.0403  34.7392  0.000000E+00
           Pl1345    1.74811 0.024441   0.0459 296.0003  99.3019   1.9640  0.000000E+00
           Pl552     1.74855 0.026272   0.0272 353.8382 168.0254  19.6185  0.000000E+00
           Pl1156    1.74877 0.004787   0.0178 264.3200 144.5560 180.3386  0.000000E+00
           Pl182     1.74960 0.013455   0.0386   2.5657  94.8713 216.4522  0.000000E+00
           Pl467     1.74970 0.024904   0.0260  46.4437  88.2614 218.4626  0.000000E+00
           Pl1272    1.74994 0.007563   0.0269  28.6771  86.5955 270.2295  0.000000E+00
           Pl564     1.75174 0.012590   0.0406 253.9017 127.4693 151.9463  0.000000E+00
           Pl316     1.75241 0.012106   0.0168  47.3445  63.2984 225.1756  0.000000E+00
           Pl121     1.75326 0.005249   0.0128  90.4781 190.7434  92.4299  0.000000E+00
           Pl869     1.75366 0.014116   0.0347 336.2287 109.5622 142.5150  0.000000E+00
           Pl1546    1.75392 0.015046   0.0354 264.7237 159.4078 245.0620  0.000000E+00
           Pl647     1.75655 0.010468   0.0250 133.9045  64.0699 154.3938  0.000000E+00
           Pl692     1.75661 0.013339   0.0177  22.0902  90.9345  49.2706  0.000000E+00
           Pl415     1.75884 0.045172   0.0245 273.2106 244.9902 351.3508  0.000000E+00
           Pl532     1.75888 0.042663   0.1610 236.8492 191.8352  86.4970  0.000000E+00
           Pl1446    1.75929 0.044666   0.0920  36.6652 273.7552 259.2582  0.000000E+00
           Pl1002    1.76003 0.050247   0.0990 119.2213 241.5992  21.5745  0.000000E+00
           Pl1243    1.76089 0.085410   0.2022 312.8174 204.7248  88.1938  0.000000E+00
           Pl281     1.76329 0.022388   0.0588 152.4271 186.0473 231.3140  0.000000E+00
           Pl1361    1.76412 0.013976   0.0300 303.7882  93.3641 116.9698  0.000000E+00
           Pl782     1.76516 0.000905   0.0370 208.8221 109.0694  93.4603  0.000000E+00
           Pl981     1.76518 0.005659   0.0323 120.6512 109.6785 106.3941  0.000000E+00
           Pl1026    1.76536 0.057739   0.1573  47.6417 252.5085  29.5595  0.000000E+00
           Pl704     1.76575 0.008018   0.0374  70.7378 115.1403  13.7347  0.000000E+00
           Pl103     1.76677 0.013720   0.0068 348.0083  68.0732 313.7320  0.000000E+00
           Pl1005    1.76871 0.005512   0.0145 200.4115 198.5881 317.0090  0.000000E+00
           Pl1192    1.76884 0.014373   0.0297 274.3211 159.6931 193.5151  0.000000E+00
           Pl994     1.76957 0.015414   0.0254 255.8271 168.9972 282.5893  0.000000E+00
           Pl1244    1.77160 0.006625   0.0125 232.1176 183.7117 162.1356  0.000000E+00
           Pl1197    1.77342 0.022429   0.0363 248.0457 125.6378 203.3616  0.000000E+00
           Pl368     1.77411 0.045138   0.0803  21.3002 350.5689 337.6684  0.000000E+00
           Pl439     1.77479 0.011791   0.0358  86.7539 259.2524  96.2581  0.000000E+00
           Pl312     1.77644 0.002986   0.0369  50.2811 127.8531 332.8649  0.000000E+00
           Pl1232    1.77651 0.008770   0.0291 208.3092  92.6654 122.2756  0.000000E+00
           Pl329     1.77658 0.017067   0.0293 290.5639 350.4792 262.7349  0.000000E+00
           Pl780     1.77669 0.003272   0.0345 178.6718 104.4599 250.7830  0.000000E+00
           Pl1000    1.77755 0.012151   0.0074 302.1787  53.8554  20.6164  0.000000E+00
           Pl354     1.77860 0.009086   0.0126 278.7839  54.4636 349.2489  0.000000E+00
           Pl669     1.77902 0.002910   0.0314 135.1438  84.3534 124.8141  0.000000E+00
           Pl1308    1.77936 0.011777   0.0085 299.2160  54.6756 216.2521  0.000000E+00
           Pl1035    1.78021 0.005040   0.0256 304.6614 169.0791 202.7795  0.000000E+00
           Pl160     1.78073 0.007985   0.0354  27.6641 137.5820  29.3332  0.000000E+00
           Pl1111    1.78093 0.006683   0.0295 298.7242 102.6005 312.0128  0.000000E+00
           Pl442     1.78096 0.010042   0.0231 236.3797  94.3552 319.3024  0.000000E+00
           Pl1564    1.78128 0.008437   0.0207 269.0489  56.3435  54.3327  0.000000E+00
           Pl423     1.78142 0.008795   0.0368 356.5745 140.7538  50.5983  0.000000E+00
           Pl675     1.78291 0.012387   0.0369 120.6503 140.5078  21.5960  0.000000E+00
           Pl558     1.78355 0.008099   0.0263  88.5573 162.3039 132.3914  0.000000E+00
           Pl1088    1.78590 0.004649   0.0212 251.4192 170.7322  34.0102  0.000000E+00
           Pl602     1.78640 0.007522   0.0334 265.5453 136.6835  25.5953  0.000000E+00
           Pl1478    1.78684 0.010617   0.0288 221.9340 173.3154 301.9679  0.000000E+00
           Pl1049    1.78783 0.012703   0.0243 242.1724 169.4015 194.6839  0.000000E+00
           Pl156     1.78808 0.005482   0.0101 223.2320 195.5180 285.9858  0.000000E+00
           Pl186     1.78812 0.013339   0.0100 226.5775 175.2756  42.3001  0.000000E+00
           Pl100     1.78900 0.007328   0.0341 252.8927  97.7558 137.6331  0.000000E+00
           Pl388     1.78915 0.006449   0.0342 226.6713 154.3949 260.1663  0.000000E+00
           Pl948     1.78978 0.013049   0.0199 279.0546  86.9520 103.4822  0.000000E+00
           Pl808     1.79030 0.006994   0.0333 258.4659 131.2400  27.3720  0.000000E+00
           Pl1216    1.79035 0.011668   0.0296 219.5712 152.0055  54.0929  0.000000E+00
           Pl206     1.79049 0.014391   0.0044 312.0432  83.1684 251.5774  0.000000E+00
           Pl560     1.79226 0.003244   0.0169 328.1151  59.4614  19.6834  0.000000E+00
           Pl926     1.79458 0.014218   0.0124 331.0795  92.9579 247.8685  0.000000E+00
           Pl116     1.79465 0.005620   0.0082  74.5152 217.6209 234.4179  0.000000E+00
           Pl1175    1.79639 0.012013   0.0019 326.7803  64.9468  87.1670  0.000000E+00
           Pl392     1.79657 0.013572   0.0384 303.2472 130.0428 143.0710  0.000000E+00
           Pl50      1.79861 0.014741   0.0372 354.1008 110.8965  91.0919  0.000000E+00
           Pl572     1.79938 0.004655   0.0315 236.4024 154.9742  78.8487  0.000000E+00
           Pl553     1.80000 0.011812   0.0269  13.1338 157.1843 253.6055  0.000000E+00
           Pl1562    1.80056 0.014308   0.0357 241.2926 127.9388 201.1315  0.000000E+00
           Pl1296    1.80098 0.013226   0.0401 356.6399 131.7208 151.0471  0.000000E+00
           Pl254     1.80129 0.016579   0.0270 259.8194 162.9547 275.5724  0.000000E+00
           Pl301     1.80185 0.009091   0.0377  24.2819 135.4285  45.5097  0.000000E+00
           Pl915     1.80503 0.006741   0.0531 309.3277 303.1581 186.2727  0.000000E+00
           Pl311     1.80551 0.037851   0.2942 164.5853 285.6799   0.1584  0.000000E+00
           Pl407     1.80600 0.061041   0.1844 146.3962  33.1377  40.2962  0.000000E+00
           Pl200     1.80747 0.013441   0.0278 109.4594 195.9348 355.1965  0.000000E+00
           Pl192     1.80766 0.017639   0.0234 105.3287 161.3838 246.6650  0.000000E+00
           Pl1458    1.80838 0.009031   0.0172  82.6624 160.5925 118.7181  0.000000E+00
           Pl549     1.81005 0.004746   0.0089  75.2135  87.2940 130.0131  0.000000E+00
           Pl956     1.81039 0.015832   0.4241 143.6301 278.6874 328.0703  0.000000E+00
           Pl1411    1.81149 0.005490   0.0169  85.4672  34.8323 324.4267  0.000000E+00
           Pl1191    1.81228 0.005509   0.0101 134.7439 257.4730 182.7995  0.000000E+00
           Pl539     1.81342 0.011474   0.2312 180.6230 309.5879  29.5402  0.000000E+00
           Pl285     1.81569 0.059807   0.3060 204.8521 156.5388 179.8117  0.000000E+00
           Pl193     1.81592 0.008011   0.0857 358.6961 106.5096 314.9439  0.000000E+00
           Pl681     1.81612 0.002694   0.0163 175.1644  75.1173 161.7574  0.000000E+00
           Pl672     1.81746 0.051338   0.4290 321.0265 358.7715 201.2119  0.000000E+00
           Pl1332    1.81749 0.010487   0.0332  12.3141  93.2028 358.6474  0.000000E+00
           Pl252     1.81934 0.163773   0.7340 109.9459 243.3853  17.3318  0.000000E+00
           Pl699     1.82117 0.008116   0.0054 159.2601 198.2445 320.5900  0.000000E+00
           Pl53      1.82238 0.005268   0.0303  15.8933 142.7014 157.1944  0.000000E+00
           Pl212     1.82262 0.008243   0.0328 291.7356 118.7121 112.8813  0.000000E+00
           Pl860     1.82306 0.008624   0.0302 219.9506 117.8194 267.5670  0.000000E+00
           Pl1007    1.82344 0.002937   0.0321 199.4487 124.0351 267.2979  0.000000E+00
           Pl793     1.82417 0.005513   0.0033 313.2936 115.6792  35.8342  0.000000E+00
           Pl1309    1.82566 0.011848   0.0291 268.0293 123.2311  32.2028  0.000000E+00
           Pl1490    1.82574 0.007076   0.0204  61.4202 101.5491 206.9383  0.000000E+00
           Pl999     1.82832 0.002773   0.0166 310.9918 159.6334 106.4720  0.000000E+00
           Pl655     1.82986 0.003025   0.0264  68.5558 164.7525 199.0084  0.000000E+00
           Pl1069    1.82998 0.008113   0.0241 148.9564 142.9299 170.8698  0.000000E+00
           Pl1559    1.83107 0.004574   0.0062  29.5246  46.8217   2.2610  0.000000E+00
           Pl993     1.83114 0.008877   0.0029 337.0470  81.5951   4.1020  0.000000E+00
           Pl52      1.83142 0.007428   0.0129 268.1562  79.8873 126.3731  0.000000E+00
           Pl1452    1.83308 0.010480   0.0206 183.1155 176.3753 188.1145  0.000000E+00
           Pl1252    1.83604 0.008929   0.0263 227.5812 131.2939  39.3613  0.000000E+00
           Pl379     1.83678 0.007060   0.0035 300.5026 191.0570 203.8773  0.000000E+00
           Pl866     1.83693 0.007072   0.0025   8.0744  75.2675 237.6928  0.000000E+00
           Pl700     1.83713 0.012801   0.0081 334.8922 176.3360  32.2591  0.000000E+00
           Pl568     1.83812 0.004526   0.0020 353.8030  59.9860 145.4501  0.000000E+00
           Pl867     1.83846 0.010102   0.0194 310.3486  82.7728 308.3733  0.000000E+00
           Pl132     1.83874 0.011639   0.0031 339.4605 142.6379 106.1946  0.000000E+00
           Pl645     1.83924 0.011919   0.0212 277.6684  91.7107 240.1205  0.000000E+00
           Pl1170    1.83924 0.003400   0.0242 315.7977  94.5797 111.5692  0.000000E+00
           Pl460     1.83998 0.003105   0.0264 286.6664 101.5395 208.0897  0.000000E+00
           Pl468     1.84049 0.006383   0.0118 283.2803 186.1421  80.2454  0.000000E+00
           Pl1188    1.84086 0.006569   0.0038 285.4579 156.4292 235.3754  0.000000E+00
           Pl1350    1.91696 0.243615   8.8216 336.4246 118.6001 193.8288  0.000000E+00


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
